Resource Management in Cloud Networking Using Economic Analysis and Pricing Models: A Survey

This paper presents a comprehensive literature review on applications of economic and pricing models for resource management in cloud networking. To achieve sustainable profit advantage, cost reduction, and flexibility in provisioning of cloud resources, resource management in cloud networking requires adaptive and robust designs to address many issues, e.g., resource allocation, bandwidth reservation, request allocation, and workload allocation. Economic and pricing models have received a lot of attention as they can lead to desirable performance in terms of social welfare, fairness, truthfulness, profit, user satisfaction, and resource utilization. This paper reviews applications of the economic and pricing models to develop adaptive algorithms and protocols for resource management in cloud networking. Besides, we survey a variety of incentive mechanisms using the pricing strategies in sharing resources in edge computing. In addition, we consider using pricing models in cloud-based Software Defined Wireless Networking (cloud-based SDWN). Finally, we highlight important challenges, open issues and future research directions of applying economic and pricing models to cloud networking

==> Cloud networking survey/reference.bib.txt <==
% This file was created with JabRef 2.8.
% Encoding: Cp1252

@INPROCEEDINGS{Dong.etal09,
  author = {Lun Dong and Zhu Han and Petropulu, A. P. and Poor, H. V. },
  title = {Amplify-and-forward based cooperation for secure wireless communications},
  booktitle = {Proc. IEEE Int. Conf. Acoustics, Speech and Signal Processing (ICASSP
	2009)},
  year = {2009},
  pages = {2613--2616},
  timestamp = {2012.07.14}
}

@BOOK{Chong2001,
  title = {An introduction to optimization},
  publisher = {Wiley},
  year = {2001},
  author = {Chong, Edwin Kah Pin and Zak, Stanislaw H.},
  pages = {xv, 476 p.},
  series = {Wiley-Interscience series in discrete mathematics and optimization},
  address = {New York},
  edition = {2nd},
  keywords = {Mathematical optimization.}
}

@INPROCEEDINGS{Boyer.etal01,
  author = {Boyer, J. and Falconer, D. and Yanikomeroglu, H. },
  title = {A theoretical characterization of the multihop wireless communications
	channel without diversity},
  booktitle = {Proc. 12th IEEE Int Symp. Personal, Indoor and Mobile Radio Communications
	(PIRMC 2001)},
  year = {2001},
  volume = {2},
  pages = {E-116-E-120},
  timestamp = {2012.07.14}
}

@ARTICLE{Jeon.etal11,
  author = {Hyoungsuk Jeon and Namshik Kim and Jinho Choi and Hyuckjae Lee and
	Jeongseok Ha},
  title = {Bounds on Secrecy Capacity Over Correlated Ergodic Fading Channels
	at High SNR},
  journal = {IEEE Transactions on Information Theory},
  year = {2011},
  volume = {57},
  pages = {1975--1983},
  number = {4},
  timestamp = {2012.07.14}
}

@ARTICLE{Shannon1949,
  author = {Shannon, C. E.},
  title = {Communication theory of secrecy systems},
  journal = {Bell System Technical Journal},
  year = {1949},
  volume = {28},
  pages = {656-715},
  number = {4}
}

@ARTICLE{Hasna.Alouini03,
  author = {Hasna, M. O. and Alouini, M.-S.},
  title = {End-to-end performance of transmission systems with relays over {R}ayleigh-fading
	channels},
  journal = {IEEE Transactions on Wireless Communications},
  year = {2003},
  volume = {2},
  pages = {1126--1131},
  number = {6},
  timestamp = {2012.07.14}
}

@INPROCEEDINGS{He2008,
  author = {Xiang He and Yener, A.},
  title = {End-to-end secure multi-hop communication with untrusted relays is
	possible},
  booktitle = {Proc. 42nd Asilomar Conf. Signals, Systems and Computers},
  year = {2008},
  pages = {681--685},
  timestamp = {2012.07.14}
}

@ARTICLE{Jeong.etal12,
  author = {Cheol Jeong and Il-Min Kim and Dong In Kim},
  title = {Joint Secure Beamforming Design at the Source and the Relay for an
	Amplify-and-Forward {MIMO} Untrusted Relay System},
  journal = {IEEE Transactions on Signal Processing},
  year = {2012},
  volume = {60},
  pages = {310--325},
  number = {1},
  timestamp = {2012.07.14}
}

@ARTICLE{Gopala2008,
  author = {Gopala, P. K. and Lifeng Lai and El Gamal, H. },
  title = {On the Secrecy Capacity of Fading Channels},
  journal = {IEEE Transactions on Information Theory},
  year = {2008},
  volume = {54},
  pages = {4687--4698},
  number = {10},
  timestamp = {2012.07.14}
}

@ARTICLE{Krikidis2010,
  author = {Krikidis, I. },
  title = {Opportunistic relay selection for cooperative networks with secrecy
	constraints},
  journal = {IET Communications},
  year = {2010},
  volume = {4},
  pages = {1787--1791},
  number = {15},
  __markedentry = {[Linh-Trung:]},
  timestamp = {2012.07.14}
}

@ARTICLE{Hasna.Alouini03a,
  author = {Hasna, M. O. and Alouini, M.-S. },
  title = {Outage probability of multihop transmission over {N}akagami fading
	channels},
  journal = {IEEE Communications Letters},
  year = {2003},
  volume = {7},
  pages = {216--218},
  number = {5},
  timestamp = {2012.07.14}
}

@BOOK{Papoulis2002,
  title = {Probability, random variables, and stochastic processes},
  publisher = {McGraw-Hill},
  year = {2002},
  author = {Papoulis, Athanasios and Pillai, S. Unnikrishna},
  pages = {x, 852 p.},
  address = {Boston},
  edition = {4th},
  keywords = {Probabilities. Random variables. Stochastic processes.}
}

@ARTICLE{Krikidis2009,
  author = {Krikidis, I. and Thompson, J. and Mclaughlin, S. },
  title = {Relay selection for secure cooperative networks with jamming},
  journal = {IEEE Transactions on Wireless Communications},
  year = {2009},
  volume = {8},
  pages = {5003--5011},
  number = {10},
  __markedentry = {[Linh-Trung:]},
  timestamp = {2012.07.14}
}

@INPROCEEDINGS{Fu.etal10,
  author = {Shengli Fu and Tao Zhang and Colef, M. },
  title = {Secrecy in Two-Way Relay Systems},
  booktitle = {Proc. IEEE Global Telecommunications Conf. (GLOBECOM 2010)},
  year = {2010},
  pages = {1--5},
  timestamp = {2012.07.14}
}

@INPROCEEDINGS{Dong.etal08,
  author = {Lun Dong and Zhu Han and Petropulu, A. P. and Poor, H. V.},
  title = {Secure wireless communications via cooperation},
  booktitle = {Proc. 46th Annual Allerton Conf. Communication, Control, and Computing},
  year = {2008},
  pages = {1132--1138},
  timestamp = {2012.07.14}
}

@BOOK{Gradshteyn2007,
  title = {Table of integrals, series and products},
  publisher = {Elsevier},
  year = {2007},
  author = {Gradshteyn, I. S. and Ryzhik, I. M. and Jeffrey, Alan and Zwillinger,
	Daniel},
  pages = {xlv, 1171 p.},
  address = {Amsterdam ; Boston},
  edition = {7th},
  keywords = {Mathematics Tables.}
}

@ARTICLE{Lai2008,
  author = {Lifeng Lai and El Gamal, H. },
  title = {The Relay--Eavesdropper Channel: {C}ooperation for Secrecy},
  journal = {IEEE Transactions on Information Theory},
  year = {2008},
  volume = {54},
  pages = {4005--4019},
  number = {9},
  __markedentry = {[Linh-Trung:6]},
  timestamp = {2012.07.14}
}

@BOOK{Goldsmith2005,
  title = {Wireless communications},
  publisher = {Cambridge University Press},
  year = {2005},
  author = {Goldsmith, Andrea},
  pages = {xxviii, 644 p.},
  address = {Cambridge ; New York},
  keywords = {Wireless communication systems.}
}



==> reference.bib.txt <==
% This file was created with JabRef 2.8.
% Encoding: Cp1252

@INPROCEEDINGS{Dong.etal09,
  author = {Lun Dong and Zhu Han and Petropulu, A. P. and Poor, H. V. },
  title = {Amplify-and-forward based cooperation for secure wireless communications},
  booktitle = {Proc. IEEE Int. Conf. Acoustics, Speech and Signal Processing (ICASSP
	2009)},
  year = {2009},
  pages = {2613--2616},
  timestamp = {2012.07.14}
}

@BOOK{Chong2001,
  title = {An introduction to optimization},
  publisher = {Wiley},
  year = {2001},
  author = {Chong, Edwin Kah Pin and Zak, Stanislaw H.},
  pages = {xv, 476 p.},
  series = {Wiley-Interscience series in discrete mathematics and optimization},
  address = {New York},
  edition = {2nd},
  keywords = {Mathematical optimization.}
}

@INPROCEEDINGS{Boyer.etal01,
  author = {Boyer, J. and Falconer, D. and Yanikomeroglu, H. },
  title = {A theoretical characterization of the multihop wireless communications
	channel without diversity},
  booktitle = {Proc. 12th IEEE Int Symp. Personal, Indoor and Mobile Radio Communications
	(PIRMC 2001)},
  year = {2001},
  volume = {2},
  pages = {E-116-E-120},
  timestamp = {2012.07.14}
}

@ARTICLE{Jeon.etal11,
  author = {Hyoungsuk Jeon and Namshik Kim and Jinho Choi and Hyuckjae Lee and
	Jeongseok Ha},
  title = {Bounds on Secrecy Capacity Over Correlated Ergodic Fading Channels
	at High SNR},
  journal = {IEEE Transactions on Information Theory},
  year = {2011},
  volume = {57},
  pages = {1975--1983},
  number = {4},
  timestamp = {2012.07.14}
}

@ARTICLE{Shannon1949,
  author = {Shannon, C. E.},
  title = {Communication theory of secrecy systems},
  journal = {Bell System Technical Journal},
  year = {1949},
  volume = {28},
  pages = {656-715},
  number = {4}
}

@ARTICLE{Hasna.Alouini03,
  author = {Hasna, M. O. and Alouini, M.-S.},
  title = {End-to-end performance of transmission systems with relays over {R}ayleigh-fading
	channels},
  journal = {IEEE Transactions on Wireless Communications},
  year = {2003},
  volume = {2},
  pages = {1126--1131},
  number = {6},
  timestamp = {2012.07.14}
}

@INPROCEEDINGS{He2008,
  author = {Xiang He and Yener, A.},
  title = {End-to-end secure multi-hop communication with untrusted relays is
	possible},
  booktitle = {Proc. 42nd Asilomar Conf. Signals, Systems and Computers},
  year = {2008},
  pages = {681--685},
  timestamp = {2012.07.14}
}

@ARTICLE{Jeong.etal12,
  author = {Cheol Jeong and Il-Min Kim and Dong In Kim},
  title = {Joint Secure Beamforming Design at the Source and the Relay for an
	Amplify-and-Forward {MIMO} Untrusted Relay System},
  journal = {IEEE Transactions on Signal Processing},
  year = {2012},
  volume = {60},
  pages = {310--325},
  number = {1},
  timestamp = {2012.07.14}
}

@ARTICLE{Gopala2008,
  author = {Gopala, P. K. and Lifeng Lai and El Gamal, H. },
  title = {On the Secrecy Capacity of Fading Channels},
  journal = {IEEE Transactions on Information Theory},
  year = {2008},
  volume = {54},
  pages = {4687--4698},
  number = {10},
  timestamp = {2012.07.14}
}

@ARTICLE{Krikidis2010,
  author = {Krikidis, I. },
  title = {Opportunistic relay selection for cooperative networks with secrecy
	constraints},
  journal = {IET Communications},
  year = {2010},
  volume = {4},
  pages = {1787--1791},
  number = {15},
  __markedentry = {[Linh-Trung:]},
  timestamp = {2012.07.14}
}

@ARTICLE{Hasna.Alouini03a,
  author = {Hasna, M. O. and Alouini, M.-S. },
  title = {Outage probability of multihop transmission over {N}akagami fading
	channels},
  journal = {IEEE Communications Letters},
  year = {2003},
  volume = {7},
  pages = {216--218},
  number = {5},
  timestamp = {2012.07.14}
}

@BOOK{Papoulis2002,
  title = {Probability, random variables, and stochastic processes},
  publisher = {McGraw-Hill},
  year = {2002},
  author = {Papoulis, Athanasios and Pillai, S. Unnikrishna},
  pages = {x, 852 p.},
  address = {Boston},
  edition = {4th},
  keywords = {Probabilities. Random variables. Stochastic processes.}
}

@ARTICLE{Krikidis2009,
  author = {Krikidis, I. and Thompson, J. and Mclaughlin, S. },
  title = {Relay selection for secure cooperative networks with jamming},
  journal = {IEEE Transactions on Wireless Communications},
  year = {2009},
  volume = {8},
  pages = {5003--5011},
  number = {10},
  __markedentry = {[Linh-Trung:]},
  timestamp = {2012.07.14}
}

@INPROCEEDINGS{Fu.etal10,
  author = {Shengli Fu and Tao Zhang and Colef, M. },
  title = {Secrecy in Two-Way Relay Systems},
  booktitle = {Proc. IEEE Global Telecommunications Conf. (GLOBECOM 2010)},
  year = {2010},
  pages = {1--5},
  timestamp = {2012.07.14}
}

@INPROCEEDINGS{Dong.etal08,
  author = {Lun Dong and Zhu Han and Petropulu, A. P. and Poor, H. V.},
  title = {Secure wireless communications via cooperation},
  booktitle = {Proc. 46th Annual Allerton Conf. Communication, Control, and Computing},
  year = {2008},
  pages = {1132--1138},
  timestamp = {2012.07.14}
}

@BOOK{Gradshteyn2007,
  title = {Table of integrals, series and products},
  publisher = {Elsevier},
  year = {2007},
  author = {Gradshteyn, I. S. and Ryzhik, I. M. and Jeffrey, Alan and Zwillinger,
	Daniel},
  pages = {xlv, 1171 p.},
  address = {Amsterdam ; Boston},
  edition = {7th},
  keywords = {Mathematics Tables.}
}

@ARTICLE{Lai2008,
  author = {Lifeng Lai and El Gamal, H. },
  title = {The Relay--Eavesdropper Channel: {C}ooperation for Secrecy},
  journal = {IEEE Transactions on Information Theory},
  year = {2008},
  volume = {54},
  pages = {4005--4019},
  number = {9},
  __markedentry = {[Linh-Trung:6]},
  timestamp = {2012.07.14}
}

@BOOK{Goldsmith2005,
  title = {Wireless communications},
  publisher = {Cambridge University Press},
  year = {2005},
  author = {Goldsmith, Andrea},
  pages = {xxviii, 644 p.},
  address = {Cambridge ; New York},
  keywords = {Wireless communication systems.}
}


